Sparse regularization in limited angle tomography

We investigate the reconstruction problem of limited angle tomography. Such problems arise naturally in applications like digital breast tomosynthesis, dental tomography, electron microscopy etc. Since the acquired tomographic data is highly incomplete, the reconstruction problem is severely ill-posed and the traditional reconstruction methods, such as filtered backprojection (FBP), do not perform well in such situations. To stabilize the reconstruction procedure additional prior knowledge about the unknown object has to be integrated into the reconstruction process. In this work, we propose the use of the sparse regularization technique in combination with curvelets. We argue that this technique gives rise to an edge-preserving reconstruction. Moreover, we show that the dimension of the problem can be significantly reduced in the curvelet domain. To this end, we give a characterization of the kernel of limited angle Radon transform in terms of curvelets and derive a characterization of solutions obtained through curvelet sparse regularization. In numerical experiments, we will present the practical relevance of these results.

==> csr_adapted_time_iterations100.dat <==
1 88.588536
2 87.049563
3 88.275819
4 90.595326
5 94.801359
6 97.177370
7 99.358901
8 102.179318
9 106.089289
10 106.893203
11 113.512738
12 114.889106
13 114.316056
14 116.537601
15 141.947382
16 143.930673
17 143.421213
18 144.656100
19 147.630274
20 150.588912
21 153.395631
22 155.535226
23 156.453474
24 159.171043
25 165.638955
26 166.511852
27 187.320615
28 189.538291
29 190.456711
30 193.681797
31 195.950034
32 196.883665
33 198.824597
34 201.866970
35 204.541394
36 208.230571
37 229.392564
38 231.165579
39 230.545375
40 233.389566
41 241.736034
42 244.075895
43 239.654113
44 244.580538
45 246.411298
46 269.422999
47 270.984596
48 272.361853
49 276.071807
50 277.138251
51 280.732986
52 282.839361
53 286.415190
54 300.462363
55 303.463002
56 307.511739
57 307.171668
58 311.199759
59 314.137288
60 325.387965
61 317.218007
62 323.996291
63 324.889113
64 337.165943
65 342.323319
66 351.496543
67 352.689454
68 354.527958
69 350.470581
70 351.503776
71 365.542912
72 358.351896
73 364.536773
74 362.239884
75 369.369140
76 383.794646
77 378.251298
78 382.461077
79 386.977761
80 391.822847
81 389.383389
82 392.129833
83 394.463212
84 399.688760
85 399.388169
86 407.802660
87 405.186632
88 407.825073
89 408.075855
90 413.992516
91 424.376491
92 429.321553
93 435.334159
94 431.762712
95 441.381861
96 443.827857
97 447.877144
98 441.282080
99 449.727137
100 456.443853
101 452.714040
102 453.164863
103 463.638941
104 462.814422
105 469.307857
106 472.224303
107 479.361262
108 479.197952
109 475.280508
110 482.698574
111 479.991163
112 475.927775
113 482.595491
114 493.941950
115 496.016394
116 487.045992
117 505.637360
118 505.885428
119 508.188916
120 506.044955
121 509.530948
122 517.646271
123 513.654447
124 520.119174
125 518.203618
126 517.651958
127 542.991072
128 541.362070
129 534.472583
130 549.951255
131 550.521033
132 555.252747
133 553.054755
134 559.421972
135 551.236109
136 586.715670
137 575.072302
138 592.454849
139 595.924329
140 586.459276
141 587.922361
142 596.404224
143 603.395843
144 614.828106
145 619.477598
146 615.958278
147 625.133790
148 616.928181
149 619.330422
150 621.374441
151 639.320248
152 641.288369
153 638.054630
154 651.665735
155 659.120320
156 661.647377
157 656.573618
158 670.716397
159 670.273018
160 673.563589
161 676.397746
162 682.266761
163 675.860256
164 686.774226
165 671.641733
166 684.225141
167 688.317294
168 691.582487
169 697.690774
170 700.305340
171 701.753871
172 700.091803
173 699.814536
174 700.877365
175 706.854669
176 704.394171
177 715.416636
178 721.303272
179 706.054029
180 723.510627


==> csr_mse_OVERALL_coeffs_increment10.dat <==
0 8.104937e-03
10 7.600041e-03
20 6.893986e-03
30 6.270020e-03
40 5.820289e-03
50 5.497952e-03
60 5.213617e-03
70 4.965507e-03
80 4.730831e-03
90 4.373176e-03
100 4.039458e-03
110 3.743744e-03
120 3.449167e-03
130 3.146268e-03
140 2.835695e-03
150 2.525997e-03
160 2.199046e-03
170 1.901011e-03
180 1.745292e-03


==> csr_mse_OVERALLadapted_coeffs_increment10.dat <==
0 8.162925e-03
10 7.579076e-03
20 6.882575e-03
30 6.260516e-03
40 5.792138e-03
50 5.460230e-03
60 5.219593e-03
70 4.922374e-03
80 4.720702e-03
90 4.396946e-03
100 4.042691e-03
110 3.750105e-03
120 3.451602e-03
130 3.148435e-03
140 2.836784e-03
150 2.524609e-03
160 2.197874e-03
170 1.901011e-03
180 1.745292e-03


==> csr_relMSE_OVERALL_coeffs_increment10.dat <==
0 6.702605e-05
10 3.467365e-05
20 2.604617e-05
30 2.023032e-05
40 2.069513e-05
50 1.850797e-05
60 2.949618e-05
70 1.698137e-05
80 5.269581e-06
90 2.019003e-05
100 4.509878e-07
110 8.340581e-07
120 3.238896e-07
130 5.790811e-07
140 1.264663e-07
150 1.629344e-07
160 4.028922e-08
170 2.008908e-33
180 2.015572e-33


==> csr_time_iterations100.dat <==
1 273.350849
2 276.112886
3 275.731881
4 277.354941
5 277.930841
6 286.470111
7 287.258955
8 291.024099
9 296.715686
10 297.786189
11 299.394581
12 300.547232
13 300.972137
14 309.393605
15 310.575787
16 313.272074
17 312.364210
18 317.950497
19 318.660092
20 319.559953
21 325.594882
22 324.910252
23 330.524296
24 328.810121
25 336.020426
26 333.841965
27 343.246715
28 341.807965
29 342.816293
30 342.042801
31 343.581512
32 347.742358
33 351.548752
34 356.310252
35 359.172764
36 357.621090
37 365.229496
38 365.199036
39 366.301774
40 373.498764
41 375.761448
42 373.263702
43 376.455488
44 381.885401
45 385.480921
46 384.629617
47 391.811389
48 390.685993
49 392.888150
50 397.604853
51 397.973859
52 402.489405
53 404.247079
54 404.497516
55 407.363776
56 408.524245
57 416.045139
58 419.465249
59 421.652676
60 416.515056
61 418.571601
62 429.191271
63 427.936018
64 431.045655
65 433.100014
66 440.255367
67 438.669552
68 442.676623
69 443.090196
70 449.070194
71 447.417842
72 447.491260
73 454.019605
74 451.203374
75 462.050071
76 462.822675
77 464.500641
78 470.698877
79 462.903886
80 471.141070
81 470.295158
82 475.939791
83 478.126542
84 472.585845
85 487.849238
86 484.043526
87 484.693156
88 485.193387
89 496.811678
90 500.617408
91 491.832068
92 496.673376
93 503.992341
94 506.272694
95 504.035579
96 514.284019
97 515.437396
98 519.423985
99 514.684149
100 525.164086
101 528.582742
102 524.418908
103 528.756838
104 532.471192
105 535.839763
106 534.849163
107 538.757935
108 543.477608
109 535.667942
110 543.497325
111 539.597110
112 541.180987
113 555.772731
114 559.272236
115 557.332160
116 556.971983
117 557.746754
118 566.013093
119 567.554447
120 575.296266
121 572.252734
122 572.044346
123 570.479087
124 573.057329
125 575.968172
126 580.136148
127 590.347442
128 586.716362
129 585.801451
130 595.977550
131 600.669323
132 603.520521
133 599.913099
134 608.188792
135 602.242995
136 602.444710
137 612.906072
138 618.525719
139 621.667857
140 625.071142
141 615.798089
142 624.212730
143 632.721797
144 622.720703
145 629.918635
146 629.756241
147 630.242891
148 635.997090
149 632.042645
150 647.792498
151 652.533007
152 660.097749
153 658.914624
154 649.953395
155 660.982093
156 655.192067
157 655.982861
158 668.566332
159 672.984555
160 677.747724
161 671.496118
162 681.377872
163 682.197947
164 682.218853
165 678.409329
166 686.136825
167 686.590251
168 693.042512
169 699.011264
170 700.304738
171 705.105482
172 706.165609
173 701.179500
174 704.279318
175 714.811067
176 707.220853
177 719.706043
178 709.504274
179 707.709377
180 720.198693


==> dim_full_256x256.dat <==
1 298153
2 298153
3 298153
4 298153
5 298153
6 298153
7 298153
8 298153
9 298153
10 298153
11 298153
12 298153
13 298153
14 298153
15 298153
16 298153
17 298153
18 298153
19 298153
20 298153
21 298153
22 298153
23 298153
24 298153
25 298153
26 298153
27 298153
28 298153
29 298153
30 298153
31 298153
32 298153
33 298153
34 298153
35 298153
36 298153
37 298153
38 298153
39 298153
40 298153
41 298153
42 298153
43 298153
44 298153
45 298153
46 298153
47 298153
48 298153
49 298153
50 298153
51 298153
52 298153
53 298153
54 298153
55 298153
56 298153
57 298153
58 298153
59 298153
60 298153
61 298153
62 298153
63 298153
64 298153
65 298153
66 298153
67 298153
68 298153
69 298153
70 298153
71 298153
72 298153
73 298153
74 298153
75 298153
76 298153
77 298153
78 298153
79 298153
80 298153
81 298153
82 298153
83 298153
84 298153
85 298153
86 298153
87 298153
88 298153
89 298153
90 298153
91 298153
92 298153
93 298153
94 298153
95 298153
96 298153
97 298153
98 298153
99 298153
100 298153
101 298153
102 298153
103 298153
104 298153
105 298153
106 298153
107 298153
108 298153
109 298153
110 298153
111 298153
112 298153
113 298153
114 298153
115 298153
116 298153
117 298153
118 298153
119 298153
120 298153
121 298153
122 298153
123 298153
124 298153
125 298153
126 298153
127 298153
128 298153
129 298153
130 298153
131 298153
132 298153
133 298153
134 298153
135 298153
136 298153
137 298153
138 298153
139 298153
140 298153
141 298153
142 298153
143 298153
144 298153
145 298153
146 298153
147 298153
148 298153
149 298153
150 298153
151 298153
152 298153
153 298153
154 298153
155 298153
156 298153
157 298153
158 298153
159 298153
160 298153
161 298153
162 298153
163 298153
164 298153
165 298153
166 298153
167 298153
168 298153
169 298153
170 298153
171 298153
172 298153
173 298153
174 298153
175 298153
176 298153
177 298153
178 298153
179 298153


==> dim_reduced_256x256.dat <==
1 38457
2 38457
3 38457
4 38457
5 38457
6 38457
7 38457
8 38457
9 38457
10 38457
11 38457
12 38457
13 38457
14 38457
15 56377
16 56377
17 56377
18 56377
19 56377
20 56377
21 56377
22 56377
23 56377
24 56377
25 56377
26 56377
27 75089
28 75089
29 75089
30 75089
31 75089
32 75089
33 75089
34 75089
35 75089
36 75089
37 93745
38 93745
39 93745
40 93745
41 93745
42 93745
43 93745
44 93745
45 93745
46 113193
47 113193
48 113193
49 113193
50 113193
51 113193
52 113193
53 113193
54 131113
55 131113
56 131113
57 131113
58 131113
59 131113
60 131113
61 131113
62 131113
63 131113
64 149737
65 149737
66 149737
67 149737
68 149737
69 149737
70 149737
71 149737
72 149737
73 149737
74 149737
75 149737
76 168041
77 168041
78 168041
79 168041
80 168041
81 168041
82 168041
83 168041
84 168041
85 168041
86 168041
87 168041
88 168041
89 168041
90 168041
91 187049
92 187049
93 187049
94 187049
95 187049
96 187049
97 187049
98 187049
99 187049
100 187049
101 187049
102 187049
103 187049
104 187049
105 204969
106 204969
107 204969
108 204969
109 204969
110 204969
111 204969
112 204969
113 204969
114 204969
115 204969
116 204969
117 223681
118 223681
119 223681
120 223681
121 223681
122 223681
123 223681
124 223681
125 223681
126 223681
127 242601
128 242601
129 242601
130 242601
131 242601
132 242601
133 242601
134 242601
135 242601
136 262313
137 262313
138 262313
139 262313
140 262313
141 262313
142 262313
143 262313
144 280233
145 280233
146 280233
147 280233
148 280233
149 280233
150 280233
151 280233
152 280233
153 280233
154 298153
155 298153
156 298153
157 298153
158 298153
159 298153
160 298153
161 298153
162 298153
163 298153
164 298153
165 298153
166 298153
167 298153
168 298153
169 298153
170 298153
171 298153
172 298153
173 298153
174 298153
175 298153
176 298153
177 298153
178 298153
179 298153

